Some thermodynamic features in space-times with violation of causality

General relativity does not prohibit the existence of space-times that describe time travel. Consideration of such spaces gives rise to a lot of questions and paradoxes, among which there are thermodynamic ones. This paper considers two situations that describe time travel, and explains why their existence does not mean that time machines are prohibited.

==> Thermodynamic of time travel1/Time_Machine2.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Time_Machine2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{301.17302994bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69922898)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Time_Machine2.pdf}}%
    \put(0.37924252,0.67637934){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20534671\unitlength}\raggedright $x_{0}$\end{minipage}}}%
    \put(0.73516635,0.43491234){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20366277\unitlength}\raggedright $x_{1}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Time_Machine2.pdf}}%
    \put(0.6322121,0.09780082){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1743184\unitlength}\raggedright $p$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Time_Machine2.pdf}}%
    \put(0.30066569,0.14282717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-1$\end{tabular}}}}%
    \put(0.3172663,0.63278948){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.58272145,0.62093168){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.5839666,0.16272333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.08840431,0.16272333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-1$\end{tabular}}}}%
    \put(0.09151718,0.6252897){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-1$\end{tabular}}}}%
    \put(0.27327292,0.35948003){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(0;0)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Time_Machine2.pdf}}%
    \put(0.01929957,0.50202165){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.5354065\unitlength}\raggedright light cone\end{minipage}}}%
    \put(0.65991963,0.15898797){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.37353942\unitlength}\raggedright $\mathbb{S}$\end{minipage}}}%
    \put(0.52859709,0.3566295){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.41089336\unitlength}\raggedright $\gamma(\tau)$\end{minipage}}}%
  \end{picture}%
\endgroup%

